Unsupervised Superpixel Generation using Edge-Sparse Embedding

Partitioning an image into superpixels based on the similarity of pixels with respect to features such as colour or spatial location can significantly reduce data complexity and improve subsequent image processing tasks. Initial algorithms for unsupervised superpixel generation solely relied on local cues without prioritizing significant edges over arbitrary ones. On the other hand, more recent methods based on unsupervised deep learning either fail to properly address the trade-off between superpixel edge adherence and compactness or lack control over the generated number of superpixels. By using random images with strong spatial correlation as input, \ie, blurred noise images, in a non-convolutional image decoder we can reduce the expected number of contrasts and enforce smooth, connected edges in the reconstructed image. We generate edge-sparse pixel embeddings by encoding additional spatial information into the piece-wise smooth activation maps from the decoder's last hidden layer and use a standard clustering algorithm to extract high quality superpixels. Our proposed method reaches state-of-the-art performance on the BSDS500, PASCAL-Context and a microscopy dataset.

==> figures/ablation_plots.csv <==
num_clusters,USE,BR,ASA,CO,USE_lw0.9_bl0.0001_ndd3,BR_lw0.9_bl0.0001_ndd3,ASA_lw0.9_bl0.0001_ndd3,CO_lw0.9_bl0.0001_ndd3,USE_lw0.95_bl0.0001_ndd3,BR_lw0.95_bl0.0001_ndd3,ASA_lw0.95_bl0.0001_ndd3,CO_lw0.95_bl0.0001_ndd3,USE_lw1.0_bl0.0001_ndd3,BR_lw1.0_bl0.0001_ndd3,ASA_lw1.0_bl0.0001_ndd3,CO_lw1.0_bl0.0001_ndd3,USE_lw0.9_bl5e-05_ndd3,BR_lw0.9_bl5e-05_ndd3,ASA_lw0.9_bl5e-05_ndd3,CO_lw0.9_bl5e-05_ndd3,USE_lw0.9_bl0.0002_ndd3,BR_lw0.9_bl0.0002_ndd3,ASA_lw0.9_bl0.0002_ndd3,CO_lw0.9_bl0.0002_ndd3,USE_lw0.9_bl0.0004_ndd3,BR_lw0.9_bl0.0004_ndd3,ASA_lw0.9_bl0.0004_ndd3,CO_lw0.9_bl0.0004_ndd3,USE_lw0.9_bl0.0001_ndd1,BR_lw0.9_bl0.0001_ndd1,ASA_lw0.9_bl0.0001_ndd1,CO_lw0.9_bl0.0001_ndd1,USE_lw0.9_bl0.0001_ndd5,BR_lw0.9_bl0.0001_ndd5,ASA_lw0.9_bl0.0001_ndd5,CO_lw0.9_bl0.0001_ndd5
10,4.370626574402276,0.3842730786948263,0.7973612532117206,0.3084382495539741,4.7128490964004985,0.40882613031018095,0.7898486914561681,0.2711605439288287,5.434030741843826,0.4376069592820667,0.786312122947637,0.24057760010400478,6.1826185544690215,0.4313215260608578,0.7606733302060406,0.16767929096570353,4.953476832280571,0.41707175188222967,0.8009588304541576,0.2310527917839673,4.796543761590491,0.3929698018701558,0.7946421257449294,0.32413241141621457,4.428163799827351,0.3661152806167495,0.7978202509791295,0.34717029087571705,4.8087063129679954,0.40039975239729747,0.7850093494953307,0.26918225911598853,4.711763698791736,0.4048353381569277,0.7925545189844256,0.2678909639573601
50,1.3837425540976944,0.5721942483697923,0.9127801343502279,0.43777896699718366,1.4510610250797165,0.5907763662525103,0.9146952477793598,0.3961281878155652,1.627883564780761,0.6281187957756118,0.9155250006091127,0.33284104354334026,2.2259610815498667,0.6686159680262798,0.9080121822551729,0.19239635516678671,1.5011115484386515,0.6147751843009527,0.9122812713093087,0.33574643452923575,1.3840402156290006,0.5684677534614161,0.9138601853368209,0.44651881024652995,1.299049401666224,0.5259463355974119,0.9135589955776873,0.5003256431909694,1.4731367900713694,0.5861401030983271,0.9075301153058162,0.3652885840308602,1.408510845445425,0.5820560550859327,0.9130381761035967,0.40813078775969325
100,0.9033583448910553,0.6374848962093672,0.9336749101982746,0.4822564101473617,0.9052261800673016,0.6688993006969235,0.9363232448839927,0.4349736786010671,0.9578312625041597,0.7010645080213507,0.9393767780309836,0.368500987359368,1.2722601438863121,0.7559798941168411,0.936268564754546,0.22153590865996825,0.9575290229122005,0.6936896772267594,0.9378665077730498,0.3754686066918481,0.8623240177632701,0.6441350843522065,0.9378026924942813,0.4858476976959482,0.81479804997562,0.5998017760220374,0.9349133416049304,0.5383772560611405,0.9387529417062127,0.6615619309411058,0.9327525500235779,0.4013998285771932,0.9019935807225526,0.6688642335627548,0.9370322459668254,0.45177366259524626
200,0.5844807814901273,0.725918072946829,0.9529447027390953,0.5150092563463492,0.5906863001442441,0.7449549267756936,0.9530561811683307,0.4749380396428394,0.605896142419507,0.772716199517878,0.953979132259506,0.40528232193069175,0.7511842860627906,0.8215525568700823,0.9518582145871867,0.26789549856964145,0.6191507333563409,0.768921251878723,0.9531470737452046,0.41294153861077537,0.5524073351363071,0.7225466153183373,0.9540719443897013,0.5225101320890101,0.5238649021826592,0.6855005898591015,0.9522719054681672,0.5700993119720751,0.6105013075106533,0.7372363909357224,0.9483139431924478,0.43285740318018623,0.5796847257034172,0.7489207699706758,0.9536893648295518,0.487127600051147
400,0.3694683090197109,0.8044914572126722,0.9648265700228318,0.557139982077544,0.36766396220601827,0.8265310262800862,0.964976749163665,0.5177304833312886,0.3656160085318964,0.8443457185912309,0.9649679952109858,0.4528627149693756,0.4160952448802916,0.8790317868388752,0.9640910344461746,0.33423144760230444,0.3839541737485663,0.8407365649553625,0.964324266342958,0.45948482294775334,0.3453126808640827,0.8049566847935694,0.9647934182513622,0.5623022864630441,0.3303556422808759,0.7735789150476687,0.9629286696576416,0.6031276540237672,0.38665728848906417,0.8235523207753686,0.9626693720525497,0.4679747446716406,0.36117093369429815,0.8245580294111379,0.965678371809213,0.532065091043733
600,0.2846960440979132,0.8480242617606667,0.968880416207519,0.5805712718767707,0.28029642048333636,0.8655104897427419,0.9693562557113959,0.5440811992306158,0.27867855408042325,0.882163109859864,0.9696008741616218,0.4813877939019172,0.3045795434954313,0.9057259608184691,0.969063605250521,0.3779246915222337,0.2969096129096129,0.8748437650660915,0.9688691505513936,0.4914037895583693,0.2647827620164068,0.8481109467193427,0.9691877014120004,0.5836786263231988,0.25721941721941716,0.8273481330313477,0.9678607694682461,0.6191741311015015,0.29654195429896363,0.8634984520882913,0.9674633035006868,0.4908062183300268,0.27847077106890183,0.8620140222718716,0.9696769876582961,0.5603292058208326


==> figures/partition_blur/blur_partition.csv <==
blur,avg_partitions
1,76.23567708333334
11,17.983072916666668
21,9.127604166666666
31,5.921875
41,4.591145833333333
51,4.329427083333333
61,3.5078125
71,2.96875
81,2.97265625
91,2.505208333333333


==> figures/sp_metrics/BSDS_ddseg.csv <==
USE,BR,ASA,CO,num_regions
6.600126630957238,0.40616392462246004,0.7574636435629426,0.24431406456406068,9.33
3.7865257555619705,0.5043732937976889,0.8386385307460074,0.28452211891373197,19.34
2.4930256492756495,0.5751741651982166,0.8804391492884485,0.32045667346687556,34.01
1.8829442619804768,0.6189727684307119,0.9016903089543277,0.34490150677618714,48.66
1.456228730206534,0.661835010404793,0.9180065975778592,0.36839360593639314,70.0
1.152304824774451,0.6952477069093429,0.9298945970850176,0.3868289328564971,96.0
0.7075198091564914,0.7707364844000496,0.9485289151994759,0.4326728715638046,190.63
0.5198598234544496,0.8154764545030807,0.9570871765264289,0.46378328928535195,294.0
0.42522551328158803,0.8436470050852952,0.9616501979153849,0.48586404735499017,389.28
0.36066933010858243,0.8615110283090363,0.9643385369296584,0.5017611673565111,486.0
0.3158649602796799,0.8796402426831034,0.9666896339186059,0.5168005392202558,586.59


==> figures/sp_metrics/BSDS_ddseg1.csv <==
USE,BR,ASA,CO,num_regions
6.354568505061495,0.39611604007042134,0.7556436407008837,0.2581236790681343,9.33
3.6618025409100174,0.4867679346597093,0.8336160391802915,0.3054148904661231,19.34
2.38595632380095,0.5545658306342277,0.8752806520960726,0.3474137196149977,34.01
1.812334292146208,0.5972353965427233,0.8980818186086877,0.3740337855135531,48.66
1.4042373334616327,0.639123892822846,0.9147334262731459,0.3984438645149395,70.0
1.1282753338863152,0.6756934415081823,0.9269067460702974,0.4157675716170591,96.0
0.7061125170435918,0.7579631169287468,0.9474934814525936,0.45555169912759796,190.63
0.5237535565245846,0.8052165975263509,0.956192534606086,0.48374372939153554,293.985
0.4298682109371362,0.8336590789375324,0.9608027434978369,0.5018081995131892,389.255
0.36843921945206987,0.8540613013528561,0.9636745457329569,0.5151463708564612,485.99
0.3224977897302664,0.8725159475323844,0.9660065630357687,0.5286039799909792,586.595


==> figures/sp_metrics/BSDS_ea.csv <==
USE,BR,ASA,CO,num_regions
5.0341812442384875,0.5164006929557583,0.7929551543044533,0.2807539546236399,84.015
2.6844897586556464,0.5831987960295374,0.8691888995907688,0.3284174107041794,64.395
1.873124041611191,0.6294074874019242,0.8988357807715285,0.365036741962671,69.655
1.502770755016082,0.6550725901356667,0.9133190699943036,0.3841122390876429,83.855
1.086596290048393,0.6943279291405322,0.9294757037257037,0.4192188994212813,119.945
0.9102809143229704,0.7177169434513957,0.9377779739660581,0.4388983390404894,150.925
0.6216092267938061,0.7730744616077058,0.9510199547267304,0.4778636949957237,264.56
0.4864914492134118,0.8073337064747659,0.958102370728539,0.5066375984029267,386.55
0.42195073291685437,0.8298335061253208,0.9617248484619979,0.5197258540079354,482.53
0.3725179807002237,0.845211908784294,0.963870123358441,0.5339604460299832,584.165
0.34010722427778495,0.857750615606328,0.9654637029321609,0.5422214261636124,678.285


==> figures/sp_metrics/BSDS_lns.csv <==
USE,BR,ASA,CO,num_regions
4.345326653563803,0.34358603138010685,0.7409075536073199,0.20990846506416486,79.18
2.6345650614540803,0.47630231621717223,0.8268660597667608,0.22918248463156485,85.88
1.9621956149432784,0.5607771771233666,0.8682119228579509,0.2353211853886203,101.565
1.500678634575831,0.618909940358287,0.89509130249434,0.25096777840762846,108.31
1.1061901148478253,0.6871412589828475,0.9195080422545376,0.26709271409500873,160.43
0.93433398226973,0.7262723565408378,0.930884860186262,0.278908066241312,208.235
0.6198344598449739,0.8060512322672791,0.9483460247759313,0.30744112240729776,389.845
0.47143937720456414,0.8536211335002512,0.9568502116551183,0.33460624314781484,608.44
0.39784759139081566,0.8803889752536064,0.9605379519269707,0.3534177465002456,816.395
0.34027309547403,0.9059327227750604,0.9640691843378759,0.370443387443683,1085.67
0.2995286363954588,0.922099289570622,0.9664778232067952,0.3911309118889008,1361.865


==> figures/sp_metrics/BSDS_lsc.csv <==
USE,BR,ASA,CO,num_regions
4.999683577718624,0.45757781782364143,0.7634153891875854,0.17040631952877572,136.5
3.149727693635404,0.557137605653968,0.8336467644855496,0.17847656124826602,212.16
2.1649454615856483,0.6252261579794074,0.8755286648849733,0.19687490997108828,288.005
1.67117698642465,0.6711176264852119,0.8970310745042053,0.21559253323355992,369.985
1.3236556318565664,0.7121032170337093,0.9146467280158869,0.23271193295016032,451.66
1.0851871789243284,0.7448283427547148,0.9264737083802504,0.2541102758570715,533.755
0.7013153029788544,0.8115278785418881,0.9463765664221272,0.31919250307131825,770.73
0.5408441111452534,0.8466406249077075,0.9550345797119273,0.36698664549035676,952.1587301587301
0.45249519070780747,0.8710222088423702,0.9601947976141902,0.39748563632857553,1148.015
0.40275224134745163,0.8811769708260115,0.9627187753063922,0.4295611774563915,1257.3522727272727
0.34878367992260784,0.8992198314355535,0.9659933141047857,0.44909275384096425,1478.5854922279793


==> figures/sp_metrics/BSDS_slic.csv <==
USE,BR,ASA,CO,num_regions
8.195353380891932,0.26311230846714184,0.6589205516109722,0.20720314684668506,6.575
5.233176714829752,0.34039003326212275,0.732348015957829,0.20757130703053367,11.945
3.5237281971943184,0.4111457443348671,0.7861660142606404,0.22802717965759892,21.815
2.6349790585106008,0.46002102614127954,0.8215351589907666,0.24640429607974354,34.08
1.9922362793881487,0.5068832607919858,0.8489904467217552,0.27298408250938355,51.165
1.7176212598934562,0.536083083733909,0.8667946773799577,0.2950617979715417,65.685
1.0818965406944379,0.6196856186700738,0.9023551165934343,0.3519024025845225,134.46
0.8033194681150289,0.6771615799216195,0.9208952390050521,0.3939698243124237,217.36
0.6695255413316161,0.7115627760135284,0.93002322072766,0.425157641263799,290.71
0.5771518603691501,0.743758463291756,0.9377511423562825,0.4506976084106029,373.675
0.4997810451280077,0.7684760929074437,0.9430948395504469,0.47903307536866935,470.5


==> figures/sp_metrics/BSDS_snic.csv <==
USE,BR,ASA,CO,num_regions
4.7930236346544755,0.4832420649661568,0.7964840018461514,0.17090432022167013,15.0
3.9374201341759756,0.5305004128571738,0.8250465693689993,0.1716265081119893,21.0
2.817602492204128,0.6011528362786223,0.8662515143391312,0.17905696219668943,36.0
2.146615256161985,0.6528501130895716,0.8918099856172286,0.18716597365653975,55.0
1.7171148504080747,0.6956615343398991,0.9087491722620227,0.1930149887817175,78.0
1.4415250006476643,0.7284927957636913,0.9203498613381791,0.2008430949355733,105.0
0.9142502847794904,0.8068892890951713,0.9431014827346602,0.2266091775516416,220.0
0.7267074040123106,0.8409852387908222,0.9512733643317756,0.24335085692238162,312.0
0.6040451490568313,0.8658718346005706,0.9568545914842643,0.2594311202939975,420.0
0.5428556450180282,0.8816839749784624,0.9595315095957619,0.2696682166311842,510.0
0.4739206961788737,0.8988086329315297,0.9630085935015842,0.2837355555011002,629.0


==> figures/sp_metrics/BSDS_ssn_deep.csv <==
USE,BR,ASA,CO,num_regions
5.496842610930227,0.5306749783534908,0.8049947649071482,0.23362127375449104,68.285
2.9502686560058056,0.6116680200603646,0.8824358456227616,0.25656320080562744,52.915
1.9801356790188567,0.6783684404693138,0.9156868580606898,0.2809862939295423,59.715
1.6280925547607792,0.7020194167790166,0.9268127162157537,0.3134819492371401,68.03
1.1169452401847262,0.7537840052816703,0.9433126733465518,0.33885544150210056,104.855
0.9248770500113959,0.7751415545481882,0.9495319141931291,0.3746934974484416,129.57
0.6095671224526364,0.8171863813605539,0.9598328439613486,0.4394918184732434,222.495
0.4547260379666922,0.8495217732404796,0.9647466755165354,0.4817270908990548,331.715
0.3860558564109966,0.8631468966189385,0.9671116302448078,0.5169801746177682,422.1
0.33309949413570905,0.8784600571633778,0.9691867318432739,0.5408198860714074,533.945
0.29844076127837804,0.8890946353785548,0.9704680211561053,0.5616394434869183,634.695


==> figures/sp_metrics/BSDS_ssn_pix.csv <==
USE,BR,ASA,CO,num_regions
5.184110434918846,0.5629518016659479,0.7893990032062461,0.1890518397627139,581.725
2.9427060490833856,0.5696879381334504,0.8545310641338679,0.21182552195992038,237.26
2.0335872557881904,0.6154156955889575,0.8905751148601615,0.23899912377374122,158.66
1.6705714514709842,0.6396182652486658,0.9047043939929453,0.27118886543998977,131.66
1.1894821649085667,0.6963027754357394,0.9264184640504735,0.30164868925681904,152.45
0.9905115389472866,0.7184350805820463,0.9337203596093784,0.33464314155733127,173.05
0.678587716092389,0.7820778014887998,0.949213373201691,0.4008181460560048,288.595
0.5202668945904927,0.8242844484820836,0.9576321436590127,0.44679278756409607,438.215
0.4477608124068404,0.840952879024129,0.9610791565931752,0.48381055184172506,553.01
0.39265283834209064,0.8392293981005997,0.9619101128061408,0.5253917067416974,689.79
0.3521167971787131,0.8500551627511364,0.9643004348062759,0.5512341055901053,815.385


==> figures/sp_metrics/DeepVess_ea.csv <==
USE,BR,ASA,CO,num_regions
0.9643568250868055,0.4953637003098213,0.9532267252604166,0.37117548102550063,24.444444444444443
0.877732679578993,0.5972920801952959,0.9622599283854166,0.40309679688183125,31.622222222222224
0.7563039143880208,0.705885204294906,0.9675377739800347,0.4365876456661107,40.977777777777774
0.5398244222005208,0.7616447392366764,0.9698872884114583,0.46513084690177287,63.93333333333333
0.4694061279296875,0.8178177989395028,0.9728622436523438,0.5008763813405789,82.36363636363636
0.3571753068403764,0.8562769739341114,0.9748573303222656,0.526434834303517,115.88636363636364
0.2465698935768821,0.908639823546713,0.9785998951305043,0.5676300635904622,198.3181818181818
0.19780973954634232,0.9240284549487581,0.9795317216352983,0.589346866989501,277.77272727272725
0.1701878634366122,0.9344602557454585,0.980834267356179,0.6177630889225425,350.6818181818182
0.15198170055042615,0.9456813551163631,0.9815323569557883,0.6239450208839029,414.45454545454544
0.1354276483709162,0.9506292364343264,0.9821097634055398,0.6465989834879612,476.6818181818182


==> figures/sp_metrics/DeepVess_snic.csv <==
USE,BR,ASA,CO,num_regions
0.9881998697916666,0.4508745065209172,0.9519995795355902,0.21647048852155606,16.0
0.9672726101345486,0.5146622573304104,0.9486385769314236,0.20708076174472545,25.0
0.9511115180121528,0.5988780516641576,0.9539391411675348,0.20522865316067673,36.0
0.8827816433376736,0.6914796394933546,0.9584242078993056,0.21334860461248858,64.0
0.8336029052734375,0.764109309453313,0.9626305320046165,0.20878507424166398,81.0
0.7383509549227628,0.8190308418205362,0.9662135731090199,0.21567111190125604,121.0
0.5439987182617188,0.9070801859870768,0.9731403697620739,0.23185463546091203,225.0
0.42886213822798297,0.9318736207129761,0.9753941622647372,0.25076286882513826,324.0
0.3507718172940341,0.9598328783058308,0.9783450039950284,0.2703596865156641,441.0
0.3050415732643821,0.9651369401624232,0.9785412875088778,0.2824890857409876,529.0
0.2745486172762784,0.9752938475483209,0.9800494800914418,0.2948919598126731,625.0


==> figures/sp_metrics/VOC_Context_ddseg.csv <==
USE,BR,ASA,CO,num_regions
2.8632747792871993,0.39611266725800864,0.7945934408144495,0.25850377609561825,9.17
1.8999058641086493,0.509082968304165,0.8638843264758642,0.2976679051410511,19.61
1.4962096030943115,0.575527301624283,0.8974631733309554,0.3253484525691243,31.855
1.1878124554775469,0.6212834432590831,0.9172910874986129,0.3526475013883141,48.24
0.9513861727830221,0.6668463300077027,0.9309435287375619,0.37650564292289984,70.14
0.7767681310754578,0.7065756638472104,0.9417989170364125,0.39770040479925794,97.8
0.5128483679490992,0.7766848233653691,0.956837603759193,0.43948927504237084,192.08
0.3857046944142622,0.8218076190590803,0.9647960740285562,0.4690901583803459,296.835
0.32063422493590715,0.8473948591366179,0.968464189191586,0.4882064637464072,391.29
0.2740667462002377,0.8662709417805029,0.9710137917452936,0.502343185551859,493.965
0.24516783715140808,0.880897246678897,0.9728587971843757,0.5143951098813432,590.51


==> figures/sp_metrics/VOC_Context_ea.csv <==
USE,BR,ASA,CO,num_regions
2.348760652476794,0.5060864241766759,0.8262556796214036,0.29515880924646537,83.765
1.5798688615350083,0.5743841406592379,0.8889390431975385,0.3464600271886188,60.62
1.152588997900704,0.6270172445492819,0.9155421217598801,0.3818194642449797,74.925
0.945149407199036,0.6591953350114622,0.929670300738423,0.4089946364639649,89.87
0.7642293450474194,0.6920088898365171,0.9398561633605627,0.43535541217201407,118.63
0.6719571954979616,0.7138448651030188,0.9459143019522267,0.4474201354760509,148.96
0.46667372496871756,0.7680971203529364,0.9591900131982889,0.4868516945957404,263.88
0.3771498957620705,0.8014694471136581,0.9645957250220049,0.5101999624342353,378.475
0.3290709305281348,0.8206523562967807,0.967649901272156,0.5239796757349748,474.235
0.2975405159858083,0.8359522105727649,0.9693361653992092,0.5296741212454493,565.205
0.27226410478179075,0.8522024835593903,0.9712116062628947,0.5386922526940658,659.37


==> figures/sp_metrics/VOC_Context_lns.csv <==
USE,BR,ASA,CO,num_regions
2.157771037845435,0.34964740249857507,0.7843255672635604,0.20353772445293067,154.355
1.545519094153093,0.4609815389307957,0.8539958656209424,0.2248594050495352,155.775
1.1622150507313238,0.5472783086899672,0.8913071543779855,0.23826798374799807,147.395
0.9593029957343125,0.6071229075703335,0.9125573419837898,0.24994184048785473,162.485
0.78887123232882,0.6579382448254921,0.9284765228627085,0.2634073823681171,181.435
0.6917298317511934,0.6906751598451112,0.9368418786141969,0.2718034386903876,214.165
0.4868723153021255,0.7729200741533,0.9531902865014916,0.29792770688565556,378.355
0.3965731047630839,0.8159204554603953,0.959980120870629,0.3175281658227702,548.095
0.33685663781292724,0.8428914888927173,0.9635951216123163,0.3368856974382195,748.77
0.29471674389382335,0.8670098848112366,0.9666216732978008,0.3543397744867571,964.055
0.26875883667114414,0.8850094540172982,0.9684580784192185,0.36791496923249506,1177.155


==> figures/sp_metrics/VOC_Context_lsc.csv <==
USE,BR,ASA,CO,num_regions
2.497035257849903,0.4314125707478448,0.793976585723445,0.18546874069603037,172.25
1.8277666183178238,0.5172503202678544,0.8535610921107528,0.19697644357399255,266.865
1.3371441294003048,0.603421739754651,0.8942118028960101,0.21259342800831266,392.75
1.1041032841626293,0.6455678728665396,0.9109651174409408,0.22875657232012578,471.42
0.9076359875351716,0.6851562743630537,0.9259865866804732,0.2493890684535858,558.9
0.774559366913917,0.721340538939981,0.9354300512366694,0.27339922537769296,642.75
0.5371487173355265,0.7868442617574769,0.9528666337957943,0.33082783210690075,891.725
0.4318476364687456,0.8243374158291003,0.9604971264334823,0.3736824012638707,1103.5811518324608
0.3743589978394277,0.8451701148672499,0.9641599854120985,0.40491283836268277,1274.2958579881656
0.3114973414641001,0.8628321112499732,0.9692497023516918,0.4458533332273167,1379.6016949152543
0.28372866410562003,0.8694192036363693,0.9704159954270298,0.46712919053109003,1526.6138613861385


==> figures/sp_metrics/VOC_Context_slic.csv <==
USE,BR,ASA,CO,num_regions
3.2861047144875197,0.2546278236291544,0.7096069306413838,0.2444936121356878,6.455
2.525681996543875,0.3235873408340304,0.7682267031129367,0.2413553285571984,11.64
1.911322488632945,0.3869467807014411,0.8137992664171898,0.25219121874046513,21.215
1.6174275272949772,0.4299760581023831,0.8403339731423142,0.2657206470773685,31.555
1.3201674398313932,0.4772719207638944,0.86591742201436,0.29029076836770595,47.685
1.0898251596938469,0.5184958876460568,0.8847636749786117,0.31011290977584693,68.86
0.7601757780527769,0.603974867967738,0.9151147731458029,0.36445516381194687,137.66
0.6050267672185522,0.6576556349308988,0.9302310312032149,0.40484988544690526,217.765
0.5107697368910188,0.6941025885331743,0.9386949658048536,0.4347230403198869,297.885
0.44442950325013236,0.7245194217978631,0.9455352474884516,0.46329332918265287,387.52
0.4129754993500099,0.7419021814656872,0.9482569654400151,0.47832451273857074,448.75


==> figures/sp_metrics/VOC_Context_snic.csv <==
USE,BR,ASA,CO,num_regions
2.400338023140521,0.46635484934382765,0.8210231986946377,0.18153594049269056,14.755
1.9511944136167423,0.530673697982309,0.8577773477301759,0.18628668108874152,23.835
1.5321234255719227,0.5952247806206278,0.8888973079755673,0.1935596297554697,39.56
1.2810959509621305,0.6367152340032223,0.9065781334842753,0.20014906832100768,58.22
1.0801710445164705,0.6817717376875748,0.9234944088324002,0.20730949546762248,83.53
0.9460641890872482,0.7142602636028859,0.9317454252426002,0.21421189334602897,111.505
0.6835285643831004,0.7861258458499782,0.9497233249114554,0.23319564720761327,213.06
0.5608785562622803,0.8188895913120227,0.9570678291422658,0.24741599387460206,315.885
0.47499844596770074,0.8460298793701163,0.9622434040145245,0.2613129643850402,428.91
0.43360187377102455,0.860822869889699,0.9646420813936106,0.2700795921263748,514.13
0.3892874648856353,0.8764459266204276,0.9674455355623748,0.28123026702844084,627.5


==> figures/sp_metrics/VOC_Context_ssn_deep.csv <==
USE,BR,ASA,CO,num_regions
2.5599416030643374,0.500935624686226,0.8320006356336549,0.230477708583983,99.805
1.7093374997828195,0.5875493737981606,0.89838204350917,0.26140610024966304,64.42
1.211943052002875,0.6591924383997985,0.9278033787437053,0.2843763681445257,75.31
1.0027127490993653,0.6906211970521288,0.9399157434719951,0.3163464559587466,82.595
0.801007788800377,0.7321112787455237,0.9498478979229994,0.33812490142413737,111.29
0.704449268597598,0.749349819870347,0.9546107129311445,0.3684137676511092,132.045
0.47130016380351203,0.8051580362576987,0.9652077597848734,0.4312234318330416,234.835
0.36814661074301713,0.8397689318825272,0.9702434150496967,0.47013620042923043,342.18
0.3154634833679707,0.8534389613150225,0.9723479770310469,0.502276577382746,435.865
0.2817986013386585,0.8681289428898563,0.9738458188803069,0.5233339895943092,533.585
0.25100907212276513,0.8832713001617263,0.975449315773027,0.5436725533738584,648.36


==> figures/sp_metrics/VOC_Context_ssn_pix.csv <==
USE,BR,ASA,CO,num_regions
2.4434726106418045,0.5534070598251232,0.8237871968145669,0.2128314040791657,951.17
1.685937993974397,0.5542499327724488,0.8759275944023708,0.23724959016315814,381.295
1.2383819803901304,0.5995640498014538,0.9079796028867929,0.2631235744615067,234.525
1.0279820030419256,0.6237539074454723,0.9193137010060397,0.29345614815894105,184.555
0.8440758832195823,0.669937159259356,0.9339409091165513,0.31410607898486953,176.69
0.7404894068584191,0.6943329686959937,0.9401016113068708,0.34514970813640994,186.115
0.5121321231096605,0.7592269531819305,0.9553357573276884,0.40712466466204583,297.98
0.40977120605088985,0.7957975923562896,0.962072750665482,0.4498130319981462,432.225
0.35476936454975705,0.820362110281833,0.9658281378395409,0.4838904615867805,555.425
0.3165014055895324,0.8372871914305435,0.9682950478652258,0.5077091196601647,684.375
0.28466194770589803,0.8557088795639557,0.9705462241320622,0.5295566449700115,825.295


==> figures/supplementary/cluster_region_plot.csv <==
,num_clusters,num_regions,num_regions_snic,num_regions_lns,num_regions_ea,num_regions_ddseg1
0,10,6.515,15.251666666666667,116.7675,66.195,9.166666666666666
1,20,11.7925,23.278333333333332,120.8275,53.068333333333335,19.65
2,35,21.515,37.18666666666667,124.48,63.47833333333333,33.62166666666667
3,50,32.8175,59.07333333333333,135.3975,80.16166666666666,48.63
4,75,49.425,80.84333333333333,170.9325,107.365,70.70833333333333
5,100,67.2725,112.50166666666667,211.2,138.87666666666667,97.925
6,200,136.06,219.35333333333332,384.1,243.475,192.86
7,300,217.5625,317.295,578.2675,346.935,293.1616666666667
8,400,294.2975,429.97,782.5825,437.5783333333333,393.205
9,500,380.5975,517.71,1024.8625,522.3833333333333,487.6933333333333
10,600,459.625,627.1666666666666,1269.51,605.245,591.605

